Open Player Modeling: Empowering Players through Data Transparency

Data is becoming an important central point for making design decisions for most software. Game development is not an exception. As data-driven methods and systems start to populate these environments, a good question is: can we make models developed from this data transparent to users? In this paper, we synthesize existing work from the Intelligent User Interface and Learning Science research communities, where they started to investigate the potential of making such data and models available to users. We then present a new area exploring this question, which we call Open Player Modeling, as an emerging research area. We define the design space of Open Player Models and present exciting open problems that the games research community can explore. We conclude the paper with a case study and discuss the potential value of this approach.

==> planning_document.txt <==
https://docs.google.com/document/d/14L4X8Lgt9V2YedQzQyYboy5rNPYVuCuFIDmIGh4UhNE/edit

COG21 Reviews: 
https://docs.google.com/document/d/1fo-j4kIauhN8EL-wHM9rqA5ip694DU0lF6oH0zcrZwM/edit


==> review_EXAG.txt <==

SUBMISSION: 3
TITLE: Open Player Modeling: Empowering Players through Data Transparency


----------------------- REVIEW 1 ---------------------
SUBMISSION: 3
TITLE: Open Player Modeling: Empowering Players through Data Transparency
AUTHORS: Jichen Zhu and Magy Seif El-Nasr

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper proposes open player models (OPM) as a way to explain to the players being modeled how and what is being modeled, and allow them to understand and edit these models. The paper is generally well-thought out and interesting. This reviewer's skepticism regarding the need for yet another definition is actually addressed by the authors: "So is OPM simply an extension of these prior works of OLM and OUM in a different domain, or is it fundamentally different from them?" and answered, which was a very welcome addition. The authors lay out the type of things that need to be addressed for OPM to be achievable, and how interactive these can be. As with most explainable AI questions, OPM seems to be mostly a human-interface and visualization problem (rather than an AI problem), but the authors do a good job describing how they envision it occurring. 

There are many typos in the text, which makes reading tedious (indicatively, "We propose a new research area — Open Player Modeling(OPM)" missing a space, "Since our goal is to improve players reflection and learning" missing an apostrophe at players', "with others’. we decided to explore Open Model Outcome" missing a capitalized We). Moreover at the bottom of page 3, the questions posed lack "which" statements, e.g. "(c) diagnostic, extends a descriptive model to specifically answer specific questions" misses a "which extends...".  Some tools/websites are not cited properly (e.g. Senpai.gg and Mobalytics.gg) which should at the very least be included as a footnote and URL. Some citations are ill-formatted, with question-marks (e.g. Knijnenburg, B. P.; Bostandjiev, S.; O’Donovan, J.; and Kobsa, A. ???? Inspectability and control in social recommenders. Proceedings of the sixth ACM conference on Recommender systems - RecSys ’12 43. ISSN 4503-1270. doi: 10.1145/2365952!
.2365966."). Moreover, when already mentioning the author of a paper, a full \cite{} is unneccessary e.g. in "For example, Yanakakis et al. (Yannakakis et al. 2013) categorized..." and with a \citeyear{} command this can be resolved as e.g. "For example, Yannakakis et al. (2013) categorized...". Finally the sentence "While these frameworks are useful conceptual tools from the algorithmic perspective, they contain information that players may not find uncecessarily complicated." seems odd, presumably the authors mean "may find" instead of "may not find" (also "unnecessarily").

More to the substance of the paper, there are some types of player models that are not really fitting the Types in page 4: specifically, player personas and agents that play like players (e.g. Forza Motorsports drivatars, Holmgard's procedural personas [1], or Pfau's replicants [2]) are both predictive and descriptive, in a sense, but actually can enact as a player would and thus afford different levels of explainability or visualization from the listed ones. Moreover, the prediction models in the same Type list is a very wide umbrella, and some more analysis on how and which of the predictive models would be appropriate for this OPM vision would be beneficial. Specifically, the issue of player models of affect can benefit from more up-to-date references (indicatively [3,4,5], but there are many more applications of affective computing and games) and raise a number of additional issues regarding ethics, especially considering the potential of biosignal logging [6], or webcam!
 feeds [4,5], which are typical additional modalities logged from users for the purposes of multimodal affect modelling. If a player can have access to their own signals or others' signals, this raises issues of sensitive data privacy far beyond the (more) anonymizable game logs. Moreover, the issue of presenting the user with the prediction of their affective states may be raise more concerns than e.g. a designer-ascribed label such as "a highly-skilled player and therefore the game is sending her more difficult enemies". Finally, another open problem for OPM is adaptive games that adjust gameplay etc. based on the player models; in such cases, making other players' logs visible to the user is less relevant as the games themselves are different. Some more discussion would be beneficial on this aspect of e.g. dynamic difficulty adjustment and (a) viewing other players' logs (as explained above) or (b) being able to adjust directly the player's own model to "cheat" and make !
the game much easier for them.


[1] Christoffer Holmgard, Michael Cerny Green, Antonios Liapis and Julian Togelius: "Automated Playtesting with Procedural Personas through MCTS with Evolved Heuristics," IEEE Transactions on Games, vol. 11, no. 4, pp. 352-362, 2019.
[2] Johannes Pfau, Antonios Liapis, Georg Volkmar, Georgios N. Yannakakis and Rainer Malaka: "Dungeons & Replicants: Automated Game Balancing via Deep Player Behavior Modeling," in Proceedings of the IEEE Conference on Games, 2020.
[3] E. Camilleri, G. N. Yannakakis, and A. Liapis, "Towards General Models of Player Affect," in Proceedings of the Seventh International Conference on Affective Computing and Intelligent Interaction (ACII), 2017.
[4] Nathan Henderson, Wookhee Min, Jonathan Rowe, and James Lester. Multimodal Player Affect Modeling with Auxiliary Classifier Generative Adversarial Networks. Proceedings of the Sixteenth Annual AAAI Conference on Artificial Intelligence and Interactive Digital Entertainment, pp. 224-230, Worchester, Massachusetts, 2020.
[5] N. Shaker, S. Asteriadis, G. N. Yannakakis, and K. Karpouzis, “Fusing Visual and Behavioral Cues for Modelling User Experience in Games,” IEEE Transactions on Systems, Man and Cybernetics; Part B, Special Issue on Modern Control for Computer Games 43 (6), pp. 1519-1531, 2013.
[6] Phil Lopes, Antonios Liapis and Georgios N. Yannakakis: "Modelling Affect for Horror Soundscapes," IEEE Transactions of Affective Computing, vol. 10, no 2, pp. 209-222, 2019.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 3
TITLE: Open Player Modeling: Empowering Players through Data Transparency
AUTHORS: Jichen Zhu and Magy Seif El-Nasr

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The authors propose Open Player Modelling (showing players computational representations of themselves) as a new area of research. The paper covers good ground in terms of explaining related research, and the case study at the end helps to motivate the value of OPM - at least for educational games. 

I found the paper's connection between XAI and OPM to be rather weak, because the motivations and context behind the push for XAI seem rather disconnected from the domain of games and entertainment. XAI seems particularly important for two reasons: having AI developers better understand the systems they make, and giving the users of those systems more power over how their data is used. Meanwhile, the paper's expected use of OPM in games seems focused on helping players win more easily, and this leaves too much unsaid about how OPM might related to any of the wide range of other reasons that people play games, beyond any desire to "win". My concern here is that the researchers seem to be already entrenched in a view that OPM will be broadly useful across a wide range of games, while the potential detriments of OPM haven't yet been considered. At first glance, it seems likely in that in many adaptive games, the designers of those adaptive systems will have good reasons for kee!
ping the details of the adaptive mechanisms secret, in the name of better entertainment. The paper would benefit from addressing the potential conflict that can arise when increasing a player's understanding of a system can decrease their ability to experience it as its designers intended. 

The proposed Design Space for OPM generally seems valuable, though I have one significant concern: the "Types of Player Models" presented are described in a way that redefines what a model is, and in a way that seems unhelpful. A player model is generally thought of as data that describes a player, and as data, it is incapable of doing anything on its own - it just exists. Meanwhile, three of the given types of player models describe the models as active entities - they "offer a forecast", "offer the player a certain reminder", "recommend items", etc. This transformation of the idea of a model into being something that's active seems unhelpful because it risks confusing data for process and vice versa. As one example, as far as I can tell, the proposed model type #4, "Recommendation Models" really just describes what are usually called "recommendation systems", which themselves might use a Descriptive Model (Type 1) or Predictive Model (Type 2) to make their recommendations.!
 A recommendation system isn't a type of player model - it's a system that uses a player model. Type 3 ("reminder models") seems similarly affected by this concern. I would guess that a "reminder system" could use a Predictive Model to detect the right time to deliver a reminder to the player. To address this concern, I recommend dropping Types 3 and 4 from the framework, or perhaps moving them to a new third category of the framework that describes the process(es) in which the player model is used (e.g., in a recommender system, a reminder system, a dynamic difficulty system, etc). 

In the list of citations, at least two of the citations have "????" that appears as part of the text. This seems unintended!

There are a few minor typos: In the abstract, "remain to be" should be "continue to be" or "remain". The third sentence of the abstract seems like it must be missing a word, as it is very difficult to parse. Under "Editable Open Models", "direct modify" should be "directly modify". Under "Ethics and Trust", "exploit the system" should be "exploiting the system".

Although I've stated some concerns, I believe that they're all relatively minor. As an idea for a new research area, OPM seems like a good candidate to me.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 3
TITLE: Open Player Modeling: Empowering Players through Data Transparency
AUTHORS: Jichen Zhu and Magy Seif El-Nasr

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper presents the concept of “Open Player Modeling,” a notion in which player models---traditionally kept hidden from players as a blackbox that informs a game’s internal processes---are presented to the users themselves. By making these models visible and interactable to users, players can more readily self reflect on their own gameplay actions, compare and contrast their gameplay moves to those of others, and possibly even rectify the underlying model if its representation of the player is mistaken. After making compelling arguments for the utility of open player modeling and couching it in existing literature, the paper covers the potential design space of such models across two axis: the Types of player models, and the Openness of the model. The paper discusses open questions that researchers in this area could apply their energies towards solving, and concludes with an in-progress use case of applying this notion in the game “Parallel”, wherein they desc!
ribe their system using the two axis previously mentioned. Although the study is still in-progress, preliminary visualizations using the Glyph visualization system seem like promising mechanisms to “open the blackbox” and give players a sense of whether or not their attempted solutions to a puzzle align with one of the three dominant strategies to completing the level.

In general, I found this to be a very interesting paper. I think that the fields of Interactive Machine Learning and Explainable AI are very important, and this paper does a good job of framing similar problems that those areas are facing in a very games-centric way, which I think should be of great interest to the EXAG community. If I had one critique for this paper, it is that some of the problems it introduces are already well known. For example, the paper writes “For player models that use AI modeling techniques that have low interpretability (e.g., deep learning), how can we still offer insights to players about why the player model classified them in a certain way.” -- it is true, this is an open problem, but one that is already well established a chief motivator of the research thrust towards explainable AI in the first place. It would be too much to expect the paper the offer the solution to this open problem, but perhaps offering some thought into how or why Ope!
n Player Modeling might help address this open problem would be valuable.

The paper appears to be thoroughly cited, with ample resources quoted both from within the discipline of games and from other areas as well. In general the paper was well written, although there were a number of small grammar and spelling issues throughout the paper. A few are highlighted below, though I recommend the authors perform a thorough proofreading pass.

*In the Abstract: “remain to be blackbox to players” → “remain blackboxes to players”?

*Introduction, paragraph 1 “techniques to end-user” → “techniques to end-users”

*Top of page four “contains information that players may not find uncecessarily
complicated” → misspelled word, and also too many negatives?

*Page four, second column, last paragraph: “gameplay trace” → “gameplay traces”


I was slightly confused by Figure 2. Although the description of the figure in the body of the document was helpful, I did not understand what the different edge widths meant. I also feel the need to point out that readers who are color blind might have difficulty understanding the left hand side of Figure 2, as it appears that the relevant information is based on color.

On the whole, I found this to be a very exciting, very easy to follow presentation of a direction of work that I think would be of great value to the EXAG community. I thank the authors for their hard work!


ceur-author-agreement-ccby-ntp.pdf
